Automated Fact Checking: Task formulations, methods and future directions

The recently increased focus on misinformation has stimulated research in fact checking, the task of assessing the truthfulness of a claim. Research in automating this task has been conducted in a variety of disciplines including natural language processing, machine learning, knowledge representation, databases, and journalism. While there has been substantial progress, relevant papers and articles have been published in research communities that are often unaware of each other and use inconsistent terminology, thus impeding understanding and further progress. In this paper we survey automated fact checking research stemming from natural language processing and related disciplines, unifying the task formulations and methodologies across papers and authors. Furthermore, we highlight the use of evidence as an important distinguishing factor among them cutting across task formulations and methods. We conclude with proposing avenues for future NLP research on automated fact checking.

==> greek.txt <==
Αυτόματη Αναγνώριση Ψευδών Ισχυρισμών: Ορισμοί, μέθοδοι και κατευθύνσης για μελλοντική έρευνα

Το πρόσφατα αυξημένο ενδιαφέρον για το φαινόμενο της παραπληροφόρησης έχει κινητοποιήσει ερευνητικές προσπάθειες για μεθόδους αναγνώρισης ψευδών ισχυρισμών. Η έρευνα σε αυτοματοποιημένες μεθόδους για το πρόβλημα αυτό διεξάγεται σε διάφορους επιστημονικούς κλάδους, όπως επεξεργασία φυσικής γλώσσας, μηχανική μάθηση, αναπαράσταση γνώσης, βάσεις δεδομένων και δημοσιογραφία. Αν και έχει γίνει σημαντική πρόοδος, τα άρθρα σχετικά με το αντικείμενο δημοσιεύονται στα συνέδρια και τα περιοδικά του κάθε κλάδου και χρησιμοποιούν διαφορετική ορολογία, με συνέπεια να δυσχεραίνεται η περαιτέρω πρόοδος. Στο παρόν άρθρο παρουσιάζουμε μια ανασκόπηση της έρευνας στον αυτόματη αναγνώριση ψευδών ισχυρισμών με κεντρικό άξονα την επεξεργασίας φυσικής γλώσσας, ενοποιώντας ορισμούς και  μεθόδους που έχουν προταθεί στη βιβλιογραφία. Μια βασική διάκριση που διαχωρίζει τις ορισμούς και μεθόδους που έχουν προταθεί σε διαφορετικούς κλάδους είναι η χρήση ή μη αποδεικτικών στοιχείων. Η ανασκόπηση στο άρθρο αυτό καταλήγει με κατευθύνσεις για μελλοντική έρευνα στην επεξεργασία φυσικής γλώσσας σχετική με το πρόβλημα αυτό.
